New methods for radial-velocity measurements of double-lined binaries, and detection of a circumbinary planet orbiting TIC 172900988

Ongoing ground-based radial-velocity observations seeking to detect circumbinary planets focus on single-lined binaries even though over nine in every ten binary systems in the solar-neighbourhood are double-lined. Double-lined binaries are on average brighter, and should in principle yield more precise radial-velocities. However, as the two stars orbit one another, they produce a time-varying blending of their weak spectral lines. This makes an accurate measure of radial velocities difficult, producing a typical scatter of 10-15m/s. This extra noise prevents the detection of most orbiting circumbinary planets. We develop two new data-driven approaches to disentangle the two stellar components of a double-lined binary, and extract accurate and precise radial-velocities. Both approaches use a Gaussian Process regression, with the first one working in the spectral domain, whereas the second works on cross-correlated spectra. We apply our new methods to TIC 172900988, a proposed circumbinary system with a double-lined binary, and detect a circumbinary planet with an orbital period of 150 days, different than previously proposed. We also measure a significant residual scatter, which we speculate is caused by stellar activity. We show that our two data-driven methods outperform the traditionally used TODCOR and TODMOR, for that particular binary system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
